Bringing Trimmed Serendipity Methods to Computational Practice in Firedrake

We present an implementation of the trimmed serendipity finite element family, using the open source finite element package Firedrake. The new elements can be used seamlessly within the software suite for problems requiring $H^1$, \hcurl, or \hdiv-conforming elements on meshes of squares or cubes. To test how well trimmed serendipity elements perform in comparison to traditional tensor product elements, we perform a sequence of numerical experiments including the primal Poisson, mixed Poisson, and Maxwell cavity eigenvalue problems. Overall, we find that the trimmed serendipity elements converge, as expected, at the same rate as the respective tensor product elements while being able to offer significant savings in the time or memory required to solve certain problems.

==> csvs/2d-projection-SminusCurl.csv <==
Order,N,DoFs,Error
2,4,112,0.052185849
2,8,416,0.012839513
2,16,1600,0.003196413
2,32,6272,0.000798233
2,64,24832,0.000199503
2,128,98816,4.99E-05
3,4,200,0.012275801
3,8,752,0.001522122
3,16,2912,0.000189065
3,32,11456,2.36E-05
3,64,45440,2.95E-06
3,128,180992,3.68E-07
4,4,320,0.001513855
4,8,1216,0.00010483
4,16,4736,6.82E-06
4,32,18688,4.34E-07
4,64,74240,2.74E-08
4,128,295936,1.72E-09
5,4,472,0.000122876
5,8,1808,4.37E-06
5,16,7072,1.46E-07
5,32,27968,4.72E-09
5,64,111232,1.50E-10
5,128,443648,4.72E-12
6,4,656,7.85E-06
6,8,2528,1.30E-07
6,16,9920,2.07E-09
6,32,39296,3.27E-11
6,64,156416,5.14E-13
6,128,624128,8.39E-15
7,4,872,4.41E-07
7,8,3376,3.76E-09
7,16,13280,3.07E-11
7,32,52672,2.45E-13
7,64,209792,6.56E-15
7,128,837376,6.26E-15


==> csvs/CurlError.csv <==
Order,N=4,N=8,N=16,N=32,N=64,N=128
2,5.22E-02,0.012839513 (2.023),0.003196413  (2.006),0.000798233  (2.002),0.000199503 (2.0003),0.0000499 (1.999)
3,1.23E-02,0.001522122 (3.012),0.000189065 (3.009),0.0000236 (3.002),0.00000295 (3.00),0.000000368 (3.003)
4,1.51E-03,0.00010483 (3.852),0.00000682 (3.942),0.000000434 (3.974),0.0000000274 (3.9852),0.00000000172 (3.994)
5,1.23E-04,0.00000437 (4.813),0.000000146 (4.904),0.00000000472 (4.951),0.00000000015 (4.976),0.00000000000472 (4.990)
6,7.85E-06,0.00000013 (5.916),0.00000000207 (5.973),0.0000000000327 (5.984),0.000000000000514 (5.991),0.00000000000000839 (5.937)
7,4.41E-07,0.00000000376 (6.874),0.0000000000307 (6.936),0.000000000000245 (6.969),0.00000000000000656 (5.222),0.00000000000000626 (0.068)


==> csvs/LagrangeDegDofs.csv <==
Dofs,Degree,Time
4913,1,0.5
35937,2.00E+00,1.192936
117649,3.00E+00,2.714509
274625,4.00E+00,8.246229
531441,5.00E+00,27.737577


==> csvs/MixedPoissonNCF3dO2.csv <==
Order,N,h,Dofs,Error,H2Error,Time
2,8,0.125,17152,0.003511621,0.01561607,0.331687927
2,16,0.0625,134144,0.000879366,0.003907817,1.472663164
2,32,0.03125,1060864,0.000219932,0.00097719,105.3967254


==> csvs/MixedPoissonNCF3dO3.csv <==
Order,N,h,Dofs,Error,H2Error,Time
3,8,0.125,57024,0.000116592,0.000518224,1.345536709
3,16,0.0625,449280,1.46E-05,6.48E-05,8.739537001
3,32,0.03125,3566592,1.82E-06,8.11E-06,326.8276649


==> csvs/MixedPoissonNCF3dO4.csv <==
Order,N,h,Dofs,Error,H2Error,Time
4,8,0.125,134144,2.89E-06,1.28E-05,9.31967473
4,16,0.0625,1060864,1.81E-07,8.02E-07,40.30694342


==> csvs/MixedPoissonRTCF2dO2.csv <==
Order,N,Dofs,Error,Error2,h,Time
2,8,800,0.004054915,0.012762247,0.125,0.166428089
2,16,3136,0.001015405,0.003191453,0.0625,0.16302681
2,32,12416,0.000253956,0.000797918,0.03125,0.370257139
2,64,49408,6.35E-05,0.000199483,0.015625,0.69022274
2,128,197120,1.59E-05,4.99E-05,0.0078125,0.877368689


==> csvs/MixedPoissonRTCF2dO3.csv <==
Order,N,Dofs,Error,Error2,h,Time
3,8,1776,0.000134629,0.00042331,0.125,0.300555944
3,16,7008,1.69E-05,5.30E-05,0.0625,0.173780441
3,32,27840,2.11E-06,6.62E-06,0.03125,0.225539684
3,64,110976,2.63E-07,8.28E-07,0.015625,0.488550901
3,128,443136,3.29E-08,1.03E-07,0.0078125,1.658687115


==> csvs/MixedPoissonRTCF2dO4.csv <==
Order,N,Dofs,Error,Error2,h,Time
4,8,3136,3.33E-06,1.05E-05,0.125,0.329912424
4,16,12416,2.08E-07,6.55E-07,0.0625,0.258820772
4,32,49408,1.30E-08,4.09E-08,0.03125,0.328267336
4,64,197120,8.15E-10,2.56E-09,0.015625,0.86971879
4,128,787456,5.09E-11,1.60E-10,0.0078125,3.179007769


==> csvs/MixedPoissonSminus2dO2.csv <==
Order,N,Dofs,Error,Error2,h,Time
2,8,608,0.007556901,0.012852436,0.125,0.178512096
2,16,2368,0.001897792,0.00319671,0.0625,0.159034491
2,32,9344,0.000474992,0.000798241,0.03125,0.182398319
2,64,37120,0.000118782,0.000199503,0.015625,0.283797503
2,128,147968,2.97E-05,4.99E-05,0.0078125,1.192532301


==> csvs/MixedPoissonSminus2dO3.csv <==
Order,N,Dofs,Error,Error2,h,Time
3,8,1136,0.000477327,0.000438613,0.125,0.209254265
3,16,4448,5.99E-05,5.34E-05,0.0625,0.176773548
3,32,17600,7.50E-06,6.64E-06,0.03125,0.430280209
3,64,70016,9.37E-07,8.28E-07,0.015625,0.37759757
3,128,279296,1.17E-07,1.03E-07,0.0078125,1.208023548


==> csvs/MixedPoissonSminus2dO4.csv <==
Order,N,Dofs,Error,Error2,h,Time
4,8,1856,2.26E-05,1.18E-05,0.125,0.153653145
4,16,7296,1.42E-06,6.77E-07,0.0625,0.191511869
4,32,28928,8.88E-08,4.13E-08,0.03125,0.245173454
4,64,115200,5.55E-09,2.56E-09,0.015625,0.55622673
4,128,459776,3.47E-10,1.60E-10,0.0078125,1.938709974


==> csvs/MixedPoissonSminus3dO2.csv <==
Order,N,h,Dofs,Error,H2Error,Time
2,8,0.125,8768,8.53E-03,2.91E-02,0.298893213
2,16,0.0625,67840,2.15E-03,7.31E-03,7.221072674
2,32,0.03125,533504,5.38E-04,1.83E-03,15.80590987
2,64,0.015625,4231168,0.000134677,0.000457047,811.696795


==> csvs/MixedPoissonSminus3dO3.csv <==
Order,N,h,Dofs,Error,H2Error,Time
3,8,0.125,20096,0.000765101,0.001847517,0.69687438
3,16,0.0625,156160,9.64E-05,0.000230886,2.91485095
3,32,0.03125,1230848,1.21E-05,2.89E-05,86.12393785
3,64,0.015625,9773056,1.51E-06,3.61E-06,8370.022669


==> csvs/MixedPoissonSminus3dO4.csv <==
Order,N,h,Dofs,Error,H2Error,Time
4,8,0.125,38784,5.64E-05,0.00054051,1.527526617
4,16,0.0625,302592,3.38E-06,3.56E-05,33.48834658
4,32,0.03125,2390016,2.08E-07,1.98E-06,450.6643105


==> csvs/NCEDegDofs.csv <==
Dofs,Degree,Time
13872,1,0.5
104544,2.00E+00,1.192936
345744,3.00E+00,2.714509
811200,4.00E+00,8.246229
1574640,5.00E+00,27.737577


==> csvs/NCFDegDofs.csv <==
Dofs,Degree,Time
13056,1,0.5
101376,2.00E+00,1.192936
338688,3.00E+00,2.714509
798720,4.00E+00,8.246229
1555200,5.00E+00,27.737577


==> csvs/PrimalPoissonLagrange2dO2.csv <==
Order,N,Dofs,Error,Time
2,32,4225,3.85E-06,0.152720928
2,64,16641,4.81E-07,0.255323648
2,128,66049,6.01E-08,0.731373072
2,256,263169,7.51E-09,2.908308983


==> csvs/PrimalPoissonLagrange2dO3.csv <==
Order,N,Dofs,Error,Time
3,32,9409,2.18E-08,0.177810192
3,64,37249,1.36E-09,0.357911825
3,128,148225,8.52E-11,2.941084385
3,256,591361,5.32E-12,5.079407215


==> csvs/PrimalPoissonLagrange2dO4.csv <==
Order,N,Dofs,Error,Time
4,32,16641,1.03E-10,0.189466715
4,64,66049,3.22E-12,1.114325285
4,128,263169,1.01E-13,1.835734606
4,256,1050625,3.26E-15,6.854973316


==> csvs/PrimalPoissonLagrange3dO2.csv <==
Order,N,Dofs,Error,Time
2,8,4913,0.000212092,0.122047186
2,16,35937,2.66E-05,0.196459532
2,32,274625,3.33E-06,0.9393363
2,64,2146689,4.16E-07,11.12951732
2,128,16974593,5.21E-08,193.3411462


==> csvs/PrimalPoissonLagrange3dO3.csv <==
Order,N,Dofs,Error,Time
3,8,15625,4.81E-06,0.173571348
3,16,117649,3.02E-07,0.572043896
3,32,912673,1.89E-08,6.074920177
3,64,7189057,1.18E-09,118.358021
3,128,57066625,8.62E-11,1434.64186


==> csvs/PrimalPoissonLagrange3dO4.csv <==
Order,N,Dofs,Error,Time
4,8,35937,9.12E-08,0.328855991
4,16,274625,2.86E-09,2.375339508
4,32,2146689,9.49E-11,28.60202599
4,64,16974593,5.18E-11,473.4016044
4,128,135005697,4.35E-11,7166.201833


==> csvs/PrimalPoissonSerendipity2dO2.csv <==
Order,N,Dofs,Error,Time
2,32,3201,3.85E-06,0.132767439
2,64,12545,4.81E-07,0.489090443
2,128,49665,6.01E-08,0.57442522
2,256,197633,7.51E-09,2.312056541


==> csvs/PrimalPoissonSerendipity2dO3.csv <==
Order,N,Dofs,Error,Time
3,32,5313,6.82E-08,0.162526846
3,64,20865,4.26E-09,0.295506954
3,128,82689,2.66E-10,0.972603321
3,256,329217,1.66E-11,3.673895121


==> csvs/PrimalPoissonSerendipity2dO4.csv <==
Order,N,Dofs,Error,Time
4,32,8449,1.39E-09,0.171164513
4,64,33281,4.33E-11,0.904858351
4,128,132097,1.35E-12,1.536815166
4,256,526337,4.23E-14,5.582468033


==> csvs/PrimalPoissonSerendipity3dO2.csv <==
Order,N,Dofs,Error,Time
2,8,2673,0.000213091,0.113537073
2,16,18785,2.67E-05,0.15580678
2,32,140481,3.33E-06,0.542073727
2,64,1085825,4.17E-07,4.633622885
2,128,8536833,5.21E-08,55.59390903


==> csvs/PrimalPoissonSerendipity3dO3.csv <==
Order,N,Dofs,Error,Time
3,8,4617,2.16E-05,0.140339136
3,16,32657,1.31E-06,0.225008011
3,32,245025,8.14E-08,1.027832747
3,64,1897025,5.08E-09,9.883100033
3,128,14926977,3.18E-10,164.5151136


==> csvs/PrimalPoissonSerendipity3dO4.csv <==
Order,N,Dofs,Error,Time
4,8,8289,1.74E-06,0.170832634
4,16,59585,5.43E-08,0.381052971
4,32,450945,1.70E-09,2.647108555
4,64,3506945,5.87E-11,27.59180999
4,128,27657729,3.90E-11,520.3751028


==> csvs/PrimalTestO2Lagrange.csv <==
Order,N,Dofs,Error,Time
2,8,4913,0.000212092,0.240160227
2,16,35937,2.66E-05,1.278075933
2,32,274625,3.33E-06,27.9596293
2,64,2146689,4.16E-07,1527.567998


==> csvs/PrimalTestO2Serendipity.csv <==
Order,N,Dofs,Error,Time
2,8,2673,0.000213091,0.189853668
2,16,18785,2.67E-05,0.707345009
2,32,140481,3.33E-06,12.26880407
2,64,1085825,4.17E-07,602.9163203


==> csvs/PrimalTestO3Lagrange.csv <==
Order,N,Dofs,Error,Time
3,8,15625,4.81E-06,0.571195602
3,16,117649,3.02E-07,5.60242033
3,32,912673,1.89E-08,253.3896842


==> csvs/PrimalTestO3Serendipity.csv <==
Order,N,Dofs,Error,Time
3,8,4617,2.16E-05,0.372339249
3,16,32657,1.31E-06,1.383975744
3,32,245025,8.14E-08,43.68133307
3,64,1897025,5.08E-09,3007.016812


==> csvs/ProjectionLagrange2dO2.csv <==
Order,N,h,Dofs,Error
2,4,0.25,81,0.001392468
2,8,0.125,289,0.000210258
2,16,0.0625,1089,2.87E-05
2,32,0.03125,4225,3.72E-06
2,64,0.015625,16641,4.73E-07
2,128,0.0078125,66049,5.96E-08


==> csvs/ProjectionLagrange2dO3.csv <==
Order,N,h,Dofs,Error
3,4,0.25,169,5.48E-05
3,8,0.125,625,3.37E-06
3,16,0.0625,2401,2.09E-07
3,32,0.03125,9409,1.30E-08
3,64,0.015625,37249,8.15E-10
3,128,0.0078125,148225,5.09E-11


==> csvs/ProjectionLagrange2dO4.csv <==
Order,N,h,Dofs,Error
4,4,0.25,289,2.47E-06
4,8,0.125,1089,8.65E-08
4,16,0.0625,4225,2.85E-09
4,32,0.03125,16641,9.12E-11
4,64,0.015625,66049,2.88E-12
4,128,0.0078125,263169,9.06E-14


==> csvs/ProjectionLagrange2dO5.csv <==
Order,N,h,Dofs,Error
5,4,0.25,441,7.04E-08
5,8,0.125,1681,1.09E-09
5,16,0.0625,6561,1.69E-11
5,32,0.03125,25921,2.64E-13
5,64,0.015625,103041,4.14E-15
5,128,0.0078125,410881,2.40E-16


==> csvs/ProjectionLagrange2dO6.csv <==
Order,N,h,Dofs,Error
6,4,0.25,625,2.18E-09
6,8,0.125,2401,1.85E-11
6,16,0.0625,9409,1.50E-13
6,32,0.03125,37249,1.21E-15
6,64,0.015625,148225,2.01E-16
6,128,0.0078125,591361,2.01E-16


==> csvs/ProjectionNCE3dO2.csv <==
Order,N,h,Dofs,Error
2,8,0.125,13872,0.011061824
2,16,0.0625,104544,0.002764812
2,32,0.03125,811200,0.000691087
2,64,0.015625,6390144,0.000172762
2,128,0.0078125,50725632,4.32E-05


==> csvs/ProjectionNCE3dO3.csv <==
Order,N,h,Dofs,Error
3,8,0.125,45000,0.000366513
3,16,0.0625,345744,4.59E-05
3,32,0.03125,2709792,5.73E-06
3,64,0.015625,21455424,7.17E-07
3,128,0.0078125,170755200,8.96E-08


==> csvs/ProjectionNCE3dO4.csv <==
Order,N,h,Dofs,Error
4,8,0.125,104544,9.07E-06
4,16,0.0625,811200,5.67E-07
4,32,0.03125,6390144,3.55E-08
4,64,0.015625,50725632,2.22E-09


==> csvs/ProjectionRTCE2dO2.csv <==
Order,N,h,Dofs,Error
2,4,0.25,144,0.050808372
2,8,0.125,544,0.012756003
2,16,0.0625,2112,0.00319126
2,32,0.03125,8320,0.000797912
2,64,0.015625,33024,0.000199483
2,128,0.0078125,131584,4.99E-05


==> csvs/ProjectionRTCE2dO3.csv <==
Order,N,h,Dofs,Error
3,4,0.25,312,0.003369387
3,8,0.125,1200,0.00042308
3,16,0.0625,4704,5.29E-05
3,32,0.03125,18624,6.62E-06
3,64,0.015625,74112,8.28E-07
3,128,0.0078125,295680,1.03E-07


==> csvs/ProjectionRTCE2dO4.csv <==
Order,N,h,Dofs,Error
4,4,0.25,544,0.00016685
4,8,0.125,2112,1.05E-05
4,16,0.0625,8320,6.55E-07
4,32,0.03125,33024,4.09E-08
4,64,0.015625,131584,2.56E-09
4,128,0.0078125,525312,1.60E-10


==> csvs/ProjectionSminus2dO2.csv <==
Order,N,h,Dofs,Error
2,4,0.25,112,0.052185849
2,8,0.125,416,0.012839513
2,16,0.0625,1600,0.003196413
2,32,0.03125,6272,0.000798233
2,64,0.015625,24832,0.000199503
2,128,0.0078125,98816,4.99E-05


==> csvs/ProjectionSminus2dO3.csv <==
Order,N,h,Dofs,Error
3,4,0.25,200,0.012275801
3,8,0.125,752,0.001522122
3,16,0.0625,2912,0.000189065
3,32,0.03125,11456,2.36E-05
3,64,0.015625,45440,2.95E-06
3,128,0.0078125,180992,3.68E-07


==> csvs/ProjectionSminus2dO4.csv <==
Order,N,h,Dofs,Error
4,4,0.25,320,0.001513855
4,8,0.125,1216,0.00010483
4,16,0.0625,4736,6.82E-06
4,32,0.03125,18688,4.34E-07
4,64,0.015625,74240,2.74E-08
4,128,0.0078125,295936,1.72E-09


==> csvs/ProjectionSminus2dO5.csv <==
Order,N,h,Dofs,Error
5,4,0.25,472,0.000122876
5,8,0.125,1808,4.37E-06
5,16,0.0625,7072,1.46E-07
5,32,0.03125,27968,4.72E-09
5,64,0.015625,111232,1.50E-10
5,128,0.0078125,443648,4.72E-12


==> csvs/ProjectionSminus2dO6.csv <==
Order,N,h,Dofs,Error
6,4,0.25,656,7.85E-06
6,8,0.125,2528,1.30E-07
6,16,0.0625,9920,2.07E-09
6,32,0.03125,39296,3.27E-11
6,64,0.015625,156416,5.14E-13
6,128,0.0078125,624128,8.39E-15


==> csvs/ProjectionSminus3dO2.csv <==
Order,N,h,Dofs,Error
2,8,0.125,7344,0.011205996
2,16,0.0625,53856,0.002773729
2,32,0.03125,411840,0.000691642
2,64,0.015625,3219840,0.000172797
2,128,0.0078125,25461504,4.32E-05


==> csvs/ProjectionSminus3dO3.csv <==
Order,N,h,Dofs,Error
3,8,0.125,14472,0.001829017
3,16,0.0625,106896,0.000227008
3,32,0.03125,820512,2.83E-05
3,64,0.015625,6427200,3.54E-06
3,128,0.0078125,50873472,4.42E-07


==> csvs/ProjectionSminus3dO4.csv <==
Order,N,h,Dofs,Error
4,8,0.125,26592,0.000128367
4,16,0.0625,198336,8.34E-06
4,32,0.03125,1530240,5.31E-07
4,64,0.015625,12018432,3.34E-08
4,128,0.0078125,95258112,2.10E-09


==> csvs/SerendipityDegDofs.csv <==
A,Dofs,dummy
2,18785,0.2
3,32657,0.2
4,59585,0.2
5,99569,0.2


==> csvs/SerendipityDegDofsTwo.csv <==
Dofs,Degree,Time
4913,1,0.5
18785,2.00E+00,1.192936
32657,3.00E+00,2.714509
59585,4.00E+00,8.246229
99569,5.00E+00,27.737577


==> csvs/SminusCurlDegDofs.csv <==
Dofs,Degree,Time
13872,1,0.5
53856,2.00E+00,1.192936
106896,3.00E+00,2.714509
198336,4.00E+00,8.246229
336368,5.00E+00,27.737577


==> csvs/SminusDivDegDofs.csv <==
Dofs,Degree,Time
13056,1,0.5
51456,2.00E+00,1.192936
115200,3.00E+00,2.714509
220672,4.00E+00,8.246229
380160,5.00E+00,27.737577


==> csvs/SminusEigenvaluesValue3.csv <==
Dofs,Error,Time
53856,3.70E-05,1.192936
106896,6.15E-08,2.714509
198336,1.19E-10,8.246229
336368,1.70E-13,27.737577


==> csvs/SminusEigenvaluesValue5.csv <==
Dofs,Error,Time
53856,0.000133345,1.192936
106896,3.67E-07,2.714509
198336,2.22E-09,8.246229
336368,6.51E-10,27.737577


==> csvs/TensorEigenvaluesValue3.csv <==
Dofs,Error,Time
104544,6.18E-06,1.978448
345744,1.70E-09,9.737377
811200,1.50E-13,41.062298
1574640,1.30E-13,142.505558


==> csvs/TensorEigenvaluesValue5.csv <==
Dofs,Error,Time
104544,0.000133125,1.978448
345744,1.48E-07,9.737377
811200,1.61E-10,41.062298
1574640,1.34E-10,142.505558

